SDSS-IV MaNGA: Integral-field kinematics and stellar population of a sample of galaxies with counter-rotating stellar disks selected from about 4000 galaxies

We present the integral-field kinematics and stellar population properties of 64 galaxies (61 are Early-Type galaxies, ETGs) with Counter-Rotating stellar Disks (CRD) selected from about 4000 galaxies in the MaNGA survey, based on evidence of counter-rotation or two velocity dispersion peaks in the kinematic maps. For 17 CRDs, the counter-rotating components can also be separated spectroscopically. The frequency of CRDs in MaNGA is <5% for ellipticals, <3% for lenticulars and <1% for spirals (at 95% confidence level), consistent with previous estimates. We produced age and metallicity maps, and compared the stellar population properties to those of the general ETGs population. We found that CRDs have similar trends in age and metallicity to ETGs, but are less metallic at low masses, and show flatter age and steeper metallicity gradients, on average. A comparison of the velocity fields of the ionized gas and the stars reveals that in 33 cases the gas corotates with either the inner (15 cases) or outer (18 cases) stellar disk, in 9 cases it is misaligned. In most cases the gas corotates with the younger disk. Evidence of multimodality in the stellar population is found in 31 galaxies, while the 14 youngest and least massive galaxies show ongoing star formation; 14 galaxies, instead, exhibit unimodality, and are the oldest and most massive. As a general result, our work indicates that CRDs form primarily via gas accretion in retrograde rotation with respect to a pre-existing stellar disk.

==> Table1_CRD.txt <==
#######################################################################
# This is Table 1 from Bevacqua et al. (2021)
# "SDSS-IV MaNGA: Integral-field kinematics and stellar population 
#  of a sample of galaxies with counter-rotating 
#  stellar disks selected from about 4000 galaxies"
#
# Table title: Properties of CRDs
#
# Note: Columns 5a, 5b and 5c correspond to column (5) of the paper. 
# The 'inner', 'outer' and 'mis' in 5b correspond to the corotation 
# of the gaseous disk with the inner or outer stellar disk,
# or misalignment, respectively (marked with triangle, bullet and star,
# respectively, in the paper). Similarly, 'young' and 'old' in 5c 
# correspond to the corotation of the gaseous disk with the younger 
# (in cyan in the paper) or older disk (in red in the paper).
#
###############################################################################################################################################################
#   MaNGA-ID    |  Morphology  | log10(M*) |    R_e    |  DeltaPA  |  star/gas  |   star/gas  |  log10<Age> |   [M/H]   |  Grad_Age   | Grad_[M/H] | Modality | 
#               |              |  (M_sun)  |   (kpc)   |   (deg)   |  alignment |   vs. pop   |    (yr)     |           |             |            |          |
#     (1)       |     (2)      |   (3)     |    (4)    |   (5a)    |   (5b)     |     (5c)    |     (6)     |    (7)    |     (8)     |    (9)     |   (10)   |       
###############################################################################################################################################################
    12-84617            E         9.49         1.46         22.5        inner          nan         9.25        -1.05         0.03        -0.04           sf
    1-113520            E        10.03         1.07        135.0          mis          nan         9.88        -0.15         0.24        -0.22        multi
    1-115097           S0        10.54         2.72         11.0        inner          nan         9.92        -0.16          0.1        -0.35        multi
     1-38347            E        11.11          2.3          nan          nan          nan        10.06        -0.01         0.02        -0.19        multi
    1-339061            E        10.67         3.41         29.0        outer        young         9.79        -0.09        -0.18        -0.53        multi
     1-44047            E        10.55         1.67         17.0        outer          nan        10.04        -0.15        -0.05         0.01        multi
     1-44483           S0        10.49         2.33          8.0        outer        young         9.95        -0.08         0.17        -0.36        multi
    1-556514            E        11.36         4.06          nan          nan          nan        10.04        -0.01         0.01        -0.23          uni
     1-37494            E        10.62         2.07         10.0        outer        young        10.06        -0.33        -0.01        -0.07          nan
     1-37155            E        11.32         4.46         24.0        outer          nan         9.75         0.07         0.29        -0.52        multi
     1-38543            E        10.73         1.76          0.5        inner          old          9.8         0.09        -0.04        -0.14        multi
     1-47248            E        11.56         6.06          nan          nan          nan        10.03         0.08         0.21        -0.24          uni
    1-137890           S0        10.39         1.67          0.5        inner        young         9.31        -0.19         0.08        -0.31           sf
    1-255220           S0        10.23          1.2         30.0          mis          nan         9.88        -0.26         0.02        -0.13        multi
    1-282035           S0        10.13         1.72        120.0          mis          nan         8.61        -0.52          0.7        -0.89           sf
    1-251783            E        10.55         1.37          nan          nan          nan         9.75        -0.06         0.02        -0.16        multi
    1-419257           S0        10.65         2.61          1.0        inner        young         9.67          0.0         -0.2        -0.31           sf
    1-418023            E        10.36          1.0         41.0          mis          nan         9.97        -0.74        -0.17         0.24          nan
    1-167555            E          9.9         2.24         85.5          mis          nan         9.95        -0.53         0.36        -0.33        multi
    1-274440           S0         10.0          1.2         17.5        inner        young         9.22        -0.46          0.0         0.06           sf
    1-274545            U        10.16         2.12          4.0        inner          nan         9.27        -0.59        -0.08        -0.05           sf
    1-275185            E        11.51          6.4          nan          nan          nan        10.04         0.05        -0.01        -0.18          uni
    1-167044            E        11.58         5.83          nan          nan          nan        10.07         0.13          0.1        -0.25          uni
    1-166613            E        11.53         4.57          nan          nan          nan         9.86         0.13         0.06        -0.27        multi
    1-246175           S0        10.35         2.81          8.5        outer        young         9.85        -0.58        -0.16          0.1        multi
    1-210728            E        10.77         3.08          nan          nan          nan        10.04        -0.17        -0.06        -0.23        multi
    1-248869            E        11.24         3.31         26.5        outer          nan        10.02         0.12         0.03        -0.24          uni
    1-136248           S0        10.84         4.04          1.0        outer        young         9.93        -0.03         -0.1        -0.33        multi
    1-179561            E        10.48         1.53          1.5        inner        young         9.39        -0.56         0.18        -0.12           sf
    1-635590            E        11.64         4.94          nan          nan          nan        10.07         0.14         0.04        -0.36          uni
    1-113698           S0         9.38          1.1         10.5        inner        young          9.2        -0.81         -0.1         0.12        multi
     1-44722            E         9.88         4.68          nan          nan          nan        10.05        -0.47        -0.12        -0.35          nan
     1-45016            E        11.67         6.27          nan          nan          nan        10.04         0.04         0.06        -0.14          uni
    1-163594            E        11.53         2.89        108.5          mis          nan         9.89         0.07          0.1        -0.33        multi
    1-248410           S0         9.94         1.31          2.5        outer          old         9.61        -0.49         0.17        -0.12           sf
    1-235983            E        10.04         0.75         95.5          mis          nan        10.01        -0.14         0.04        -0.18        multi
    1-236144            S        10.92         5.77         19.0        outer          nan         9.92        -0.35        -0.01        -0.39        multi
    1-174947           S0         11.0         5.64          2.0        outer        young        10.05        -0.06        -0.02        -0.55          nan
    1-278079            E        11.96         7.53          nan          nan          nan         9.98         0.16         0.06        -0.08          uni
    1-188530            E         11.0         3.69        164.0        inner          nan        10.19        -0.34        -0.04        -0.07          uni
    1-149172           S0         9.49         1.12         38.0          mis          nan         9.26         -0.7        -0.12         0.02           sf
     1-94773            E        10.56          1.6          nan          nan          nan         9.72        -0.22         0.02        -0.01        multi
     1-94690           S0        10.56         2.63          6.0        inner        young         9.84        -0.28        -0.03         -0.2        multi
    1-323766            E        10.16         1.04          0.5        inner          nan         9.82        -0.32         0.16        -0.24        multi
    1-323764           S0         9.94         2.18          7.5        outer        young         9.42        -0.52        -0.36        -0.41           sf
    1-135244            E        11.19         2.53          nan          nan          nan         9.99         0.06        -0.04        -0.19        multi
    1-549076            U         11.4         5.21          nan          nan          nan        10.01         0.09        -0.05        -0.12          uni
    1-314719            E        11.91        15.51          nan          nan          nan         9.96         0.12         0.13        -0.46          uni
    1-299176            E        11.66         6.79          nan          nan          nan         9.99         0.14        -0.01        -0.26          uni
    1-298940            E        10.63         2.74          nan          nan          nan         9.94        -0.24        -0.11        -0.18        multi
    1-593328            E        11.71         6.99          0.0        inner          nan        10.02         0.11        -0.14        -0.27          uni
    1-322291           S0         10.2         2.56          nan          nan          nan         9.76        -0.22         0.07        -0.37        multi
    1-633000           S0        10.27         1.62         31.5          mis          nan         9.37        -0.47         0.18          0.2           sf
    1-251198           S0        10.64         2.47         17.0        inner        young         9.87        -0.35         0.11         0.02        multi
    1-266244           S0         9.63         1.18          nan          nan          nan          9.3         -0.8        -0.13         0.07           sf
    1-234115            E        10.53         2.13          3.5        inner          nan        10.07        -0.25        -0.03        -0.26          nan
    1-457547           S0        10.24         1.56         13.0        outer        young         9.66        -0.31        -0.14        -0.24           sf
    1-188177            E        10.59         3.17         22.5        outer          nan         9.89        -0.26        -0.15        -0.49        multi
    1-269227            E        10.76         1.54          nan          nan          nan        10.04         0.07         0.02        -0.13          uni
    1-318513           S0        10.24         1.39          3.0        outer          nan         9.75         -0.6         0.02        -0.05        multi
     1-42660           S0        10.75         2.84          6.0        outer        young         9.68        -0.33        -0.31         -0.5        multi
    1-121871           S0        10.41         2.72         10.5        outer          nan         9.61        -0.29         0.02        -0.22           sf
    1-297822            E         10.9         2.18          nan          nan          nan         9.67        -0.12         0.04        -0.12        multi
    1-386322            E        10.22         1.56          4.0        outer          nan         9.87         -0.2         0.06        -0.24        multi


==> readme.txt <==
% readme.txt
% 
% Title: "SDSS-IV MaNGA: Integral-field kinematics 
% and stellar population of a sample of galaxies 
% with counter-rotating stellar disks selected 
% from about 4000 galaxies"
% 
% Abstract: "We present the integral-field kinematics 
% and stellar population properties of 64 galaxies 
% (61 are Early-Type galaxies, ETGs) with Counter-Rotating 
% stellar Disks (CRD) selected from about 4000 galaxies 
% in the MaNGA survey, based on evidence of counter-rotation 
% or two velocity dispersion peaks in the kinematic maps. 
% For 17 CRDs, the counter-rotating components can also be 
% separated spectroscopically. The frequency of CRDs in MaNGA 
% is <5% for ellipticals, <3% for lenticulars and <1% for spirals 
% (at 95% confidence level), consistent with previous estimates. 
% We produced age and metallicity maps, and compared the stellar 
% population properties to those of the general ETGs population. 
% We found that CRDs have similar trends in age and metallicity 
% to ETGs, but are less metallic at low masses, and show flatter 
% age and steeper metallicity gradients, on average. A comparison 
% of the velocity fields of the ionized gas and the stars reveals 
% that in 33 cases the gas corotates with either the inner (15 cases)
% or outer (18 cases) stellar disk, in 9 cases it is misaligned. 
% In most cases the gas corotates with the younger disk. Evidence of
% multimodality in the stellar population is found in 31 galaxies, 
% while the 14 youngest and least massive galaxies show ongoing 
% star formation; 14 galaxies, instead, exhibit unimodality, and are 
% the oldest and most massive. As a general result, our work indicates 
% that CRDs form primarily via gas accretion in retrograde rotation 
% with respect to a pre-existing stellar disk."
% 
% Key words: galaxies: structure – galaxies: evolution – galaxies: 
% elliptical and lenticular, cD – galaxies: kinematics and dynamics
% – galaxies: fundamental parameters – galaxies: ISM.
% 
% Authors: Davide Bevacqua, Michele Cappellari, Silvia Pellegrini
% 
% This source file includes the following files:

Bevacqua_2021_CRDs.bbl	Plain text file used by BibTeX
Bevacqua_2021_CRDs.tex	Main text, LaTeX format
biblio.bib		BibTeX file format

mnras.cls           	MNRAS LaTeX document class
mnras.bst           	MNRAS BibTeX style

chi2 			Folder with figures used for Figure 14 (main text)

lamelgraham.pdf		Figure 1, pdf format
no2peaks.pdf		Figure 2, pdf format
nocounterot.pdf		Figure 2, pdf format
external_objects.pdf	Figure 3, pdf format
barred1.pdf		Figure 3, pdf format
barred2.pdf		Figure 3, pdf format
finalsample.pdf		Figure 4, pdf format
model_example.pdf	Figure 5, pdf format
mfix.pdf		Figure 6, pdf format
rfix.pdf		Figure 7, pdf format
ifix.pdf		Figure 8, pdf format
ex_chi2_distinct.pdf	Figure 9, pdf format
ex_chi2_cross.pdf	Figure 9, pdf format
ex_inner.pdf		Figure 10, pdf format
ex_outer.pdf		Figure 10, pdf format
ex_misal.pdf		Figure 10, pdf format
star_gas_8989-9101.pdf	Figure 11, pdf format
age_8989-9101.pdf	Figure 11, pdf format
ex_unimodality.pdf	Figure 12, pdf format
ex_multimodality_2.pdf	Figure 12, pdf format
ex_multimodality_51.pdf	Figure 12, pdf format
1-633000.pdf		Figure 13, pdf format
MS_gas_vs_stars.pdf	Figure 15, pdf format
crd_vs_li.pdf		Figure 16, pdf format
MS_pop.pdf		Figure 17, pdf format
frac_gradagegradmet.pdf Figure 18, pdf format
regul_massage.pdf	Figure 19, pdf format

% We provide as supplementary electronic material to this article, a file named
% Table1_CRD.txt with all values listed in Table 1 of the main text,
% a file named Graham_table.txt with values used to plot Figure 1,
% and a file named appendix.pdf containing two appendices to this article. 


